SoftMatch Distance: A Novel Distance for Weakly-Supervised Trend Change Detection in Bi-Temporal Images

General change detection (GCD) and semantic change detection (SCD) are common methods for identifying changes and distinguishing object categories involved in those changes, respectively. However, the binary changes provided by GCD is often not practical enough, while annotating semantic labels for training SCD models is very expensive. Therefore, there is a novel solution that intuitively dividing changes into three trends (``appear'', ``disappear'' and ``transform'') instead of semantic categories, named it trend change detection (TCD) in this paper. It offers more detailed change information than GCD, while requiring less manual annotation cost than SCD. However, there are limited public data sets with specific trend labels to support TCD application. To address this issue, we propose a softmatch distance which is used to construct a weakly-supervised TCD branch in a simple GCD model, using GCD labels instead of TCD label for training. Furthermore, a strategic approach is presented to successfully explore and extract background information, which is crucial for the weakly-supervised TCD task. The experiment results on four public data sets are highly encouraging, which demonstrates the effectiveness of our proposed model.

==> Results/CDnet2014/badminton/metirc.txt <==
AA: 		 0.9803
OA:		 0.9803
Iou:		 0.799
Percison:	 0.9359
Recall:	 0.8452
F1		 0.8883

OA:[0.9868894675925926, 0.9829304108796296, 0.9878833912037037]
IoU:[0.6270359814382286, 0.5476122006863365, 0.6036722428601851]
Precision:[0.8163235235020696, 0.8359746550185112, 0.9076613835672483]
Recall:[0.7300334223798172, 0.6135340929837939, 0.6431713619461776]
F1:[0.7707708847151078, 0.7076865902756271, 0.7528623701605288]

==> Results/CDnet2014/blizzard/metrics.txt <==
AA: 		 0.9949
OA:		 0.9949
Iou:		 0.9083
Percison:	 0.9329
Recall:	 0.9718
F1		 0.952

OA:[0.9973427372685185, 0.9963904803240741, 0.9998284143518519]
IoU:[0.8987539241329698, 0.871945100998047, 0.6833110814419225]
Precision:[0.9654283193491275, 0.9150805428596822, 0.9167114454594304]
Recall:[0.9286414043321505, 0.948711505007944, 0.728540925266904]
F1:[0.9466776212650819, 0.9315925990918862, 0.8118654822335025]

==> Results/CDnet2014/copyMachine/metrics.txt <==
AA: 		 0.9852
OA:		 0.9852
Iou:		 0.8805
Percison:	 0.9271
Recall:	 0.946
F1		 0.9365


[0.9916110116464121, 0.9921072952835648, 0.989353931568287]
[0.8003129543514969, 0.8164973095928598, 0.758263079873359]
[0.8995554587846788, 0.897328700184602, 0.8402648373775639]
[0.8788496901339208, 0.9006372425115888, 0.8859730352173496]
[0.8890820370059307, 0.898979927226939, 0.8625137939289196]

==> Results/CDnet2014/office/metrics.txt <==
AA: 		 0.9933
OA:		 0.9933
Iou:		 0.9398
Percison:	 0.9588
Recall:	 0.9793
F1		 0.9689

OA:[0.9950330201525055, 0.9955882352941177, 0.9932894199346405]
IoU:[0.6644358585161676, 0.7360327514919445, 0.9199358284426213]
Precision:[0.7896952302856362, 0.8225292484180816, 0.9680069063370771]
Recall:[0.807281770425841, 0.8749878934624697, 0.948782929597996]
F1:[0.7983916654000801, 0.8479480019710445, 0.9582985168716165]
